HD 119130 b is not an "ultra-dense" sub-Neptune

We present a revised mass measurement for HD 119130 b (aka K2-292 b), a transiting planet ($P = 17$ days, $R_\mathrm{p} = 2.63^{+0.11}_{-0.10}$ $R_\mathrm{\oplus}$) orbiting a chromospherically inactive G dwarf, previously thought to be one of the densest sub-Neptunes known. Our follow-up Doppler observations with HARPS, HARPS-N, and HIRES reveal that HD 119130 b is, in fact, nearly one-third as massive as originally suggested by its initial confirmation paper. Our revised analysis finds $M_\mathrm{p} = 8.8 \pm 3.2$ $M_\mathrm{\oplus}$ ($M_\mathrm{p} < 15.4$ $M_\mathrm{\oplus}$ at 98\% confidence) compared to the previously reported $M_\mathrm{p} = 24.5 \pm 4.4$ $M_\mathrm{\oplus}$. While the true cause of the original mass measurement's inaccuracy remains uncertain, we present the plausible explanation that the planet's radial velocity (RV) semi-amplitude was inflated due to constructive interference with a second, untreated sinusoidal signal in the data (possibly rotational modulation from the star). HD 119130 b illustrates the complexities of interpreting the RV orbits of small transiting planets. While RV mass measurements of such planets may be precise, they are not necessarily guaranteed to be accurate. This system serves as a cautionary tale as observers and theorists alike look to the exoplanet mass-radius diagram for insights into the physics of small planet formation.

==> hd119130_all_rvs.csv <==
bjd,mnvel,errvel,tel
2458284.416,0.86,2.14,CARMENES
2458289.442,-3.55,2.67,CARMENES
2458290.385,5.44,2.87,CARMENES
2458291.379,8.66,2.89,CARMENES
2458294.392,16.63,3.14,CARMENES
2458295.398,5.32,2.89,CARMENES
2458296.403,7.31,3.61,CARMENES
2458297.422,3.76,3.32,CARMENES
2458299.393,-2.09,3.43,CARMENES
2458300.413,-5.64,3.0,CARMENES
2458301.389,-3.09,4.31,CARMENES
2458302.407,-3.75,2.23,CARMENES
2458303.391,3.05,4.54,CARMENES
2458308.372,-0.28,2.2,CARMENES
2458310.379,5.17,3.78,CARMENES
2458313.374,-7.22,3.5,CARMENES
2458316.37,-6.29,2.15,CARMENES
2458318.377,-15.45,3.33,CARMENES
2460036.69624,6.19,1.89,HARPS
2460038.726756,9.24,2.05,HARPS
2460039.894191,3.19,2.57,HARPS
2460043.842137,2.82,1.69,HARPS
2460044.613283,3.91,1.6,HARPS
2460044.843043,6.57,1.72,HARPS
2460045.059159,1.7,1.5,HIRES
2460046.054184,3.4,1.49,HIRES
2460047.653424,-2.38,3.38,HARPS-N
2460052.492176,-3.19,4.2,HARPS-N
2460062.815029,1.23,1.54,HIRES
2460066.884394,-0.16,1.49,HIRES
2460069.536559,0.8,1.8,HARPS-N
2460070.889937,3.73,1.59,HIRES
2460078.57905,7.66,1.63,HARPS
2460079.660324,5.0,1.89,HARPS
2460089.814225,-2.08,1.5,HIRES
2460098.525954,7.91,2.45,HARPS
2460098.728938,5.4,2.8,HARPS
2460101.485793,-3.76,1.48,HARPS
2460102.46335,0.0,1.59,HARPS
2460102.80643,-1.01,1.34,HIRES
2460103.662903,0.16,1.57,HARPS
2460104.693567,-0.39,1.63,HARPS
2460104.844495,1.27,1.41,HIRES
2460106.481047,2.68,1.6,HARPS-N
2460107.70182,-1.8,4.85,HARPS
2460108.702239,1.86,4.89,HARPS
2460109.579576,-0.72,2.32,HARPS
2460110.670218,2.32,1.83,HARPS
2460111.688908,-2.55,2.47,HARPS
2460112.691579,-1.53,2.35,HARPS
2460113.669044,-3.81,2.56,HARPS
2460114.400453,5.82,1.28,HARPS-N
2460118.658558,-11.14,3.2,HARPS
2460119.642939,-7.22,2.1,HARPS
2460119.788114,-5.14,1.37,HIRES
2460120.497539,0.12,1.48,HARPS
2460120.755099,-1.28,1.39,HIRES
2460127.635013,1.95,1.76,HARPS
2460128.59828,-1.23,2.66,HARPS
2460129.60344,-3.72,2.56,HARPS
2460130.587919,-5.32,2.53,HARPS
2460131.603679,-1.19,3.9,HARPS
2460132.622645,-9.24,3.48,HARPS
2460134.559068,-15.55,3.43,HARPS
2460304.816561,4.83,1.94,HARPS-N
2460309.78196,-0.3,1.43,HARPS-N
2460332.748971,0.3,1.42,HARPS-N
2460337.718716,-2.45,1.94,HARPS-N
2460342.731234,-7.42,1.8,HARPS-N
2460342.74281,-2.58,1.08,HARPS-N
2460345.738724,-2.1,1.2,HARPS-N
2460365.64155,0.54,7.13,HARPS-N
2460404.587686,-0.45,1.99,HARPS-N
2460418.570209,3.29,2.41,HARPS-N
2460444.443376,11.79,3.66,HARPS-N

